Multiphysics analysis of acoustically actuated nanospherical antennas embedded in polymer/metal medium with magneto-electro-elastic surface/interface effects

A precise analytical treatment for predicting the behavior of nano-sized magneto-electro-elastic (MEE) antennas and resonators under incident acoustic waves requires consideration of multiphysics surface/interface effects, including magnetization, polarization, and elasticity. No analytical solutions to date have incorporated all three phenomena simultaneously. This work presents a rigorous mathematical analysis of a nano-sized spherically isotropic embedded MEE spherical shell subjected to acoustic waves. The study distinguishes between the coupled spectral constitutive relations for the bulk of the MEE shell and those for its free inner surface and matrix-shell interface. The surrounding matrix may be isotropic dielectric or metallic. Conventional electrodynamics theories do not address MEE effects at the surface or interface. To overcome this, the equivalent impedance matrix (EIM) method combined with surface/interface elasticity is used to model the MEE behaviors. For metallic matrices, a plasmonics-based framework with optical properties described by the plasma model captures metallic behavior. The spectral EIM method, along with vector and tensor spherical harmonics, solves the coupled elastodynamics and Maxwell's equations. This approach enables the exploration of surface/interface characteristic lengths, revealing size-dependent effects on electromagnetic radiated power and resonance frequency. The findings provide insights into the behavior of acoustically actuated nanospherical antennas, sensors, and resonators, with implications for the design of nanoscale devices in advanced technological applications.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. global\bibsep=0pt commented out for all models 
   since it produced error for all \jtype options.
   
2. The error "!LaTeX Error: Command \c@author already defined."
   has been resolved by updating elsarticle.dtx.


------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2025 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



